Understanding the secular evolution of NGC 628 using UVIT

Secular and environmental effects play a significant role in regulating the star formation rate and hence the evolution of the galaxies. Since UV flux is a direct tracer of the star formation in galaxies, the UltraViolet Imaging Telescope (UVIT) onboard ASTROSAT enables us to characterize the star forming regions in a galaxy with its remarkable spatial resolution. In this study, we focus on the secular evolution of NGC 628, a spiral galaxy in the local universe. We exploit the resolution of UVIT to resolve up to $\sim$ 63 pc in NGC 628 for identification and characterization of the star forming regions. We identify 300 star forming regions in the UVIT FUV image of NGC 628 using ProFound and the identified regions are characterized using Starburst99 models. The age and mass distribution of the star forming regions across the galaxy supports the inside-out growth of the disk. We find that there is no significant difference in the star formation properties between the two arms of NGC 628. We also quantify the azimuthal offset of the star forming regions of different ages. Since we do not find an age gradient, we suggest that the spiral density waves might not be the possible formation scenario of the spiral arms of NGC 628. The headlight cloud present in the disk of the galaxy is found to be having the highest star formation rate density ($0.23 M_{\odot} yr^{-1} kpc^{-2}$) compared to other star forming regions on spiral arms and the rest of the galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
